Enhanced Successive Cancellation List Decoder for Long Polar Codes Targeting Air Interface

Polar codes are the first codes with a proven capacity-achieving capability, but their decoding faces several challenges, especially under long code lengths. In this paper, we target algorithmic improvements and analyses to enable the implementation of long polar codes (e.g., length 8K bits) by addressing key challenges in memory usage and computational complexity presented by successive cancellation list (SCL) polar decoding. Perturbation-enhanced (PE) SCL decoders with a list size of $L$ reach the decoding performance of the SCL decoder with a list size of $2L$. The proposed bias-enhanced (BE) SCL decoders, which simplify the PE SCL decoder based on insights gained by an ablation study, return similar decoding performance to PE SCL decoders. Also, proposed BE generalized partitioned SCL (GPSCL) decoders with a list size of $8$ have a $67\%$ reduction in the memory usage and similar decoding performance compared to SCL decoders with a list size of $16$, and it demonstrates that an accurate bias can be generated under a reduced number of codewords from the list and reduces the overhead from $\left(L-1\right)n$ XOR gates plus $n$ priority encoders to $n$ XOR gates, where $n$ is the code length. Furthermore, input-distribution-aware (IDA) decoding is applied to BE GPSCL decoders, which shows how an accurate bias is generated under a low-complexity decoder. Up to $5.4\times$ reduction in the computational complexity is achieved compared to SCL decoders with a list size of $16$, and negligible latency overhead is added to the decoding process. The degraded decoding performance is at most $0.05\text{ dB}$ compared to BE GPSCL decoders without IDA decoding. Lastly, we theoretically prove that the bias in the BE SCL decoder moves the received soft information toward valid polar codewords with a high likelihood, and explain the decoding performance gain.

==> data/n_1024_CRC_16_BE_Avg_T.txt <==
0.25Eb/N0 0.25AvgT 0.50Eb/N0 0.50AvgT 0.75Eb/N0 0.75AvgT
1.00      0        1.50      1.0523   2.750     1.0501
1.25      1.0102   1.75      1.0116   3.000     1.0107
1.50      1.0035   2.00      1.0025   3.250     1.0019
1.75      1.0008   2.25      1.0004   3.500     1.0003
2.00      1.0002   2.500     1.0001   3.625     1.0001


==> data/n_1024_CRC_16_PE_Avg_T.txt <==
0.25Eb/N0 0.25AvgT 0.50Eb/N0 0.50AvgT 0.75Eb/N0 0.75AvgT
1.00      0        1.50      1.0523   2.750     1.0501
1.25      1.0102   1.75      1.0116   3.000     1.0107
1.50      1.0035   2.00      1.0025   3.250     1.0019
1.75      1.0008   2.25      1.0004   3.500     1.0003
2.00      1.0002   2.50      1.0001   3.625     1.0001

==> data/n_1024_R_0_25_CRC_16_FER.txt <==
Eb/N0 SCL8      SCL16      RPESCL8   PESCL8    PESCL8SC   BESCL8
1.25  0.0102    0.00453    0.00354   0.00600   0.0101     0.00610
1.50  0.00328   0.00119    0.000854  0.00215   0.00325    0.00215
1.75  0.000851  0.000280   0.000206  0.000438  0.000841   0.000441
2.00  0.000149  0.0000415  0.0000330 0.0000925 0.000150   0.0000874

==> data/n_1024_R_0_5_CRC_16_FER.txt <==
Eb/N0 SCL8      SCL16      RPESCL8   PESCL8    PESCL8SC   BESCL8
1.50  0.0523    0.0300     0.0268    0.0366    0.0520     0.0372
1.75  0.0116    0.00396    0.00381   0.00670   0.0114     0.00640
2.00  0.00254   0.00109    0.000880  0.00150   0.00251    0.00154
2.25  0.000483  0.000140   0.000139  0.000231  0.000484   0.000223
2.50  0.0000635 0.0000165  0.0000171 0.0000373 0.0000635  0.0000423

==> data/n_1024_R_0_75_CRC_16_FER.txt <==
Eb/N0 SCL8      SCL16      RPESCL8   PESCL8    PESCL8SC   BESCL8
2.750 0.0500    0.0303     0.0253    0.0365    0.0498     0.0354
3.000 0.0107    0.00550    0.00474   0.00700   0.0107     0.00740
3.250 0.00187   0.000813   0.000690  0.00122   0.00187    0.000966
3.500 0.000262  0.000114   0.000109  0.000177  0.000262   0.000163
3.625 0.000125  0.0000307  0.0000261 0.0000850 0.000125   0.0000792

==> data/n_4096_CRC16_IDA_Avg_L.txt <==
0.25Eb/N0 0.25AvgL 0.50Eb/N0 0.50AvgL 0.75Eb/N0 0.75AvgL 0.25ExpL 0.50ExpL 0.75ExpL
0.50      8.4424   1.250     8.3508   2.500     8.3904   7.9999   7.9622   7.9324
0.75      8.0856   1.500     7.7490   2.750     7.6500   7.9893   7.7026   7.6086
1.00      7.6907   1.750     6.8200   3.000     6.7180   7.6797   6.8129   6.7122
1.25      6.0388   1.875     6.1268   3.125     6.0779   6.0361   6.1203   6.0722

==> data/n_4096_CRC16_IDA_Avg_L_Quant.txt <==
0.25Eb/N0 0.25AvgL 0.50Eb/N0 0.50AvgL 0.75Eb/N0 0.75AvgL 0.25ExpL 0.50ExpL 0.75ExpL
0.50      8.4480   1.250     8.4120   2.500     8.4284   8.0000   7.9910   7.9819
0.75      8.1036   1.500     7.8765   2.750     7.8146   7.9971   7.8307   7.7766
1.00      7.8028   1.750     6.9101   3.000     6.8654   7.7865   6.9002   6.8597
1.25      6.0737   1.875     6.0559   3.125     6.0919   6.0713   6.0502   6.0882

==> data/n_4096_CRC16_IDA_Avg_op_Quant.txt <==
0.25Eb/N0 0.25SCL16 0.25BEGPSCL8 0.25IDABEGPSCL8 0.50Eb/N0 0.50SCL16 0.50BEGPSCL8 0.50IDABEGPSCL8 0.75Eb/N0 0.75SCL16 0.75BEGPSCL8 0.75IDABEGPSCL8
0.50      1193441   363071       371263          1.250     1554657   438754       446374          2.500     1498240   396550       403624
0.75      1193441   348190       356282          1.500     1554657   419092       416648          2.750     1498240   376921       372645
1.00      1193441   344072       341915          1.750     1554657   416794       356835          3.000     1498240   375413       319173
1.25      1193441   343659       255958          1.875     1554657   416668       303630          3.125     1498240   375326       275368

==> data/n_4096_CRC_16_BE_Avg_T.txt <==
0.25Eb/N0 0.25AvgT 0.50Eb/N0 0.50AvgT 0.75Eb/N0 0.75AvgT 0.25IDAAvgTQuant 0.25GPSCLAvgTQuant 0.5IDAAvgTQuant 0.5GPSCLAvgTQuant 0.75IDAAvgTQuant 0.75GPSCLAvgTQuant
0.50      1.0498   1.250     1.0625   2.500     1.0627   1.0560           1.0560             1.0529          1.0526            1.0561           1.0560  
0.75      1.0099   1.500     1.0074   2.750     1.0050   1.0132           1.0132             1.0061          1.0059            1.0047           1.0043
1.00      1.0013   1.750     1.0005   3.000     1.0003   1.0014           1.0014             1.0007          1.0004            1.0005           1.0003
1.25      1.0001   1.875     1.0001   3.125     1.0001   1.0004           1.0002             1.0003          1.0001            1.0002           1.0001

==> data/n_4096_CRC_16_PE_Avg_T.txt <==
0.25Eb/N0 0.25AvgT 0.50Eb/N0 0.50AvgT 0.75Eb/N0 0.75AvgT
0.50      1.0498   1.250     1.0625   2.500     1.0627
0.75      1.0098   1.500     1.0074   2.750     1.0048
1.00      1.0013   1.750     1.0005   3.000     1.0003
1.25      1.0001   1.875     1.0001   3.125     1.0001

==> data/n_4096_R_0_25_CRC_16_FER.txt <==
Eb/N0 SCL8      SCL16      RPESCL8   PESCL8    PESCL8SC   BESCL8     
0.50  0.0498    0.0261     0.0228    0.0340    0.0495     0.0334     
0.75  0.0094    0.00371    0.00270   0.00427   0.00920    0.00423    
1.00  0.00117   0.000507   0.000269  0.000470  0.00117    0.000471   
1.25  0.000130  0.0000307  0.0000212 0.0000334 0.000129   0.0000352  

==> data/n_4096_R_0_25_CRC_16_dist_CRC.txt <==
Eb/N0 SCL8DisCRC  SCL16DisCRC   BEGPSCL8L1DisCRC BEGPSCL8L2DisCRC GPSCL8L2  BEGPSCL8L2DisCRCQuant  SCL8DisCRCQuant SCL8cali      BEGPSCL8caliL2 IDABEGPSCL8L2 IDABEGPSCL8L2Quant
0.50  0.0698      0.0354        0.0418           0.0405           0.0558    0.0470                 0.0690          0.0647        0.0379         0.0405        0.0470
0.75  0.0145      0.00680       0.00750          0.00560          0.0116    0.00840                0.0159          0.0138        0.00570        0.0056        0.00840
1.00  0.00141     0.000533      0.000614         0.000490         0.000890  0.000623               0.00195         0.00136       0.000417       0.000523      0.000623
1.25  0.000216    0.0000584     0.0000786        0.0000435        0.000156  0.0000510              0.000217        0.000186      0.0000390      0.0000836     0.0000879

==> data/n_4096_R_0_5_CRC_16_FER.txt <==
Eb/N0 SCL8      SCL16      RPESCL8   PESCL8    PESCL8SC   BESCL8    PESCL4   BESCL4    PESCL8T5   BESCL8T5   SCL32      
1.250 0.0625    0.0329     0.0287    0.0335    0.0618     0.0337    0.0804   0.0803    0.0238     0.0297     0.0184     
1.500 0.0065    0.00281    0.00216   0.00203   0.00640    0.00207   0.00830  0.00870   0.00145    0.00189    0.00102    
1.750 0.000429  0.000136   0.000107  0.000144  0.000400   0.000144  0.000645 0.000618  0.0000740  0.000123   0.0000478  
1.875 0.000131  0.0000270  0.0000244 0.0000283 0.000128   0.0000257 0.000176 0.000194  0.0000164  0.0000244  0.00000962 

==> data/n_4096_R_0_5_CRC_16_FER_small_L.txt <==
Eb/N0 SCL4     SCL2     PESCL2   BESCL2
1.250 0.131    0.298    0.225    0.225
1.500 0.0229   0.0805   0.0489   0.0493
1.750 0.00257  0.0144   0.00700  0.0068
1.875 0.000547 0.00700  0.00269  0.00261

==> data/n_4096_R_0_5_CRC_16_dist_CRC.txt <==
Eb/N0 SCL8DisCRC  SCL16DisCRC   BEGPSCL8L1DisCRC BEGPSCL8L2DisCRC GPSCL8L2    BEGPSCL8L2DisCRCQuant  SCL8DisCRCQuant SCL8cali      BEGPSCL8caliL2 IDABEGPSCL8L2 IDABEGPSCL8L2Quant IDABEGPSCL8L2both BEGPSCL48L2
1.250 0.0654      0.0308        0.0286           0.0279           0.0501      0.0297                 0.0694          0.0621        0.0255         0.0279        0.0298             0.0506            0.0456
1.500 0.00680     0.00304       0.00215          0.00151          0.0051      0.00202                0.00800         0.00620       0.00147        0.00151       0.00202            0.00550           0.00400
1.750 0.000601    0.000194      0.000293         0.000145         0.000420    0.000136               0.000749        0.000590      0.000126       0.000165      0.000158           0.000695          0.000278
1.875 0.000144    0.0000323     0.0000963        0.0000278        0.0000910   0.0000318              0.000164        0.000122      0.0000207      0.0000408     0.0000473          0.000263          0.0000597

==> data/n_4096_R_0_75_CRC_16_FER.txt <==
Eb/N0 SCL8      SCL16      RPESCL8   PESCL8    PESCL8SC   BESCL8     
2.500 0.0627    0.0324     0.0269    0.0374    0.0618     0.0355     
2.750 0.00486   0.00172    0.00134   0.00196   0.00485    0.00189    
3.000 0.000312  0.0000825  0.0000600 0.0000878 0.000305   0.0000754  
3.125 0.0000635 0.0000168  0.0000136 0.0000212 0.0000612  0.0000209  

==> data/n_4096_R_0_75_CRC_16_dist_CRC.txt <==
Eb/N0 SCL8DisCRC  SCL16DisCRC   BEGPSCL8L1DisCRC BEGPSCL8L2DisCRC  GPSCL8L2   BEGPSCL8L2DisCRCQuant  SCL8DisCRCQuant SCL8cali      BEGPSCL8caliL2 IDABEGPSCL8L2 IDABEGPSCL8L2Quant
2.500 0.0694      0.0392        0.0356           0.0338            0.0572     0.0379                 0.0704          0.0660        0.0327         0.0339        0.0379
2.750 0.00570     0.00191       0.00151          0.00149           0.00436    0.00151                0.00530         0.00500       0.00141        0.00156       0.00151
3.000 0.000363    0.0000947     0.000151         0.000100          0.000315   0.000125               0.000373        0.000326      0.0000811      0.000120      0.000135
3.125 0.0000667   0.0000198     0.0000462        0.0000192         0.0000546  0.0000226              0.0000742       0.0000588     0.0000157      0.0000229     0.0000286

==> data/n_8192_CRC16_IDA_Avg_L.txt <==
0.25Eb/N0 0.25AvgL 0.50Eb/N0 0.50AvgL 0.75Eb/N0 0.75AvgL 0.25ExpL 0.50ExpL 0.75ExpL
0.50      8.1836   1.250     8.0732   2.500     8.0552   7.9865   7.8983   7.8673
0.75      7.6886   1.500     6.9941   2.750     6.9744   7.6618   6.9821   6.9597
1.00      6.0611   1.625     6.0255   2.875     6.0769   6.0582   6.0164   6.0712

==> data/n_8192_CRC16_IDA_Avg_op_Quant.txt <==
0.25Eb/N0 0.25SCL16 0.25BEGPSCL8 0.25IDABEGPSCL8 0.50Eb/N0 0.50SCL16 0.50BEGPSCL8 0.50IDABEGPSCL8 0.75Eb/N0 0.75SCL16 0.75BEGPSCL8 0.75IDABEGPSCL8
0.50      2221729   686566       702866          1.250     2881521   816076       828505          2.500     2916304   772777       784210
0.75      2221729   669623       669846          1.500     2881521   799539       721697          2.750     2916304   753569       676891
1.00      2221729   668034       499602          1.625     2881521   798816       587092          2.875     2916304   753021       559089

==> data/n_8192_CRC_16_BE_Avg_T.txt <==
0.25Eb/N0 0.25AvgT 0.50Eb/N0 0.50AvgT 0.75Eb/N0 0.75AvgT 0.25IDAAvgTQuant 0.25GPSCLAvgTQuant 0.5IDAAvgTQuant 0.5GPSCLAvgTQuant 0.75IDAAvgTQuant 0.75GPSCLAvgTQuant
0.50      1.0248   1.250     1.0236   2.500     1.0270   1.0278           1.0277             1.0218          1.0216            1.0267           1.0261
0.75      1.0025   1.500     1.0014   2.750     1.0010   1.0028           1.0026             1.0015          1.0011            1.0013           1.0009
1.00      1.0002   1.625     1.0003   2.875     1.0002   1.0007           1.0003             1.0006          1.0002            1.0004           1.0001

==> data/n_8192_CRC_16_PE_Avg_T.txt <==
0.25Eb/N0 0.25AvgT 0.50Eb/N0 0.50AvgT 0.75Eb/N0 0.75AvgT
0.50      1.0248   1.250     1.0236   2.500     1.0270
0.75      1.0025   1.500     1.0014   2.750     1.0010
1.00      1.0002   1.625     1.0003   2.875     1.0002

==> data/n_8192_R_0_25_CRC_16_FER.txt <==
Eb/N0 SCL8      SCL16      RPESCL8   PESCL8    PESCL8SC   BESCL8    
0.50  0.0248    0.0104     0.00840   0.014     0.0243     0.0141    
0.75  0.00260   0.000831   0.000541  0.000927  0.00260    0.000873  
1.00  0.000230  0.0000521  0.0000286 0.0000538 0.000223   0.0000519 

==> data/n_8192_R_0_25_CRC_16_dist_CRC.txt <==
Eb/N0 SCL8DisCRC  SCL16DisCRC   BEGPSCL8L1DisCRC BEGPSCL8L2DisCRC GPSCL8L2  BEGPSCL8L2DisCRCQuant  SCL8DisCRCQuant SCL8cali      BEGPSCL8caliL2 IDABEGPSCL8L2 IDABEGPSCL8L2Quant
0.50  0.0299      0.0131        0.0155           0.0138           0.0249    0.0190                 0.0329          0.0273        0.0125         0.0138        0.0191
0.75  0.00311     0.00114       0.00118          0.000880         0.00243   0.00129                0.00328         0.00278       0.000743       0.000915      0.00130
1.00  0.000284    0.0000866     0.000170         0.0000916        0.000246  0.000119               0.000298        0.000260      0.0000834      0.000171      0.000197

==> data/n_8192_R_0_5_CRC_16_FER.txt <==
Eb/N0 SCL8      SCL16      RPESCL8   PESCL8    PESCL8SC   BESCL8    
1.250 0.0236    0.0100     0.0059    0.0082    0.0232     0.0087    
1.500 0.00130   0.000376   0.000329  0.000235  0.00130    0.000236  
1.625 0.000237  0.0000461  0.0000445 0.0000358 0.000233   0.0000301 

==> data/n_8192_R_0_5_CRC_16_dist_CRC.txt <==
Eb/N0 SCL8DisCRC  SCL16DisCRC   BEGPSCL8L1DisCRC BEGPSCL8L2DisCRC GPSCL8L2  BEGPSCL8L2DisCRCQuant  SCL8DisCRCQuant SCL8cali      BEGPSCL8caliL2 IDABEGPSCL8L2 IDABEGPSCL8L2Quant
1.250 0.0260      0.0111        0.00820          0.00820          0.0208    0.00990                0.0284          0.0252        0.00760        0.0083        0.0099
1.500 0.00126     0.000347      0.000337         0.000266         0.000833  0.000278               0.00139         0.00104       0.000248       0.000304      0.000304
1.625 0.000253    0.0000849     0.0000920        0.0000550        0.000240  0.0000430              0.000253        0.000240      0.0000482      0.0000676     0.0000733

==> data/n_8192_R_0_75_CRC_16_FER.txt <==
Eb/N0 SCL8      SCL16      RPESCL8   PESCL8    PESCL8SC   BESCL8    
2.500 0.0270    0.0116     0.00900   0.0122    0.0263     0.0119    
2.750 0.00111   0.000313   0.000199  0.000243  0.00111    0.000222  
2.875 0.000163  0.0000359  0.0000327 0.0000277 0.000163   0.0000291 

==> data/n_8192_R_0_75_CRC_16_dist_CRC.txt <==
Eb/N0 SCL8DisCRC  SCL16DisCRC   BEGPSCL8L1DisCRC BEGPSCL8L2DisCRC GPSCL8L2  BEGPSCL8L2DisCRCQuant  SCL8DisCRCQuant SCL8cali      BEGPSCL8caliL2 IDABEGPSCL8L2 IDABEGPSCL8L2Quant
2.500 0.0254      0.0121        0.0112           0.0111           0.0242    0.0131                 0.0279          0.0253        0.0112         0.0112        0.0133
2.750 0.000923    0.000316      0.000334         0.000204         0.000884  0.000204               0.000886        0.000858      0.000183       0.000232      0.000244
2.875 0.000194    0.0000518     0.0000954        0.0000319        0.000164  0.0000379              0.000194        0.000149      0.0000300      0.0000486     0.0000508

==> data/n_8192_crc16_IDA_Avg_L_Quant.txt <==
0.25Eb/N0 0.25AvgL 0.50Eb/N0 0.50AvgL 0.75Eb/N0 0.75AvgL 0.25ExpL 0.50ExpL 0.75ExpL
0.50      8.2208   1.250     8.1392   2.500     8.1652   7.9985   7.9698   7.9539
0.75      7.8512   1.500     7.2036   2.750     7.1745   7.8240   7.1888   7.1589
1.00      6.0574   1.625     6.0517   2.875     6.1190   6.0560   6.0444   6.1111
